Braess's Paradox of Generative AI

ChatGPT has established Generative AI (GenAI) as a significant technological advancement. However, GenAI's intricate relationship with competing platforms and its downstream impact on users remains under-explored. This paper initiates the study of GenAI's long-term social impact resulting from the weakening network effect of human-based platforms like Stack Overflow. First, we study GenAI's revenue-maximization optimization problem. We develop an approximately optimal solution and show that the optimal solution has a non-cyclic structure. Then, we analyze the social impact, showing that GenAI could be socially harmful. Specifically, we present an analog to Braess's paradox in which all users would be better off without GenAI. Finally, we develop necessary and sufficient conditions for a regulator with incomplete information to ensure that GenAI is socially beneficial.

==> figures/example.csv <==
,steps,U_nt,U_rev,U_uo,U_s
0,1,3,3,3,1
1,2,4.431110404,4.431110404,5.859971594,2
2,3,5.074856442,5.074856442,8.713588265,3
3,4,5.445660789,7.116588169,11.56690522,4
4,5,5.787074317,8.520818659,14.42020802,5
5,6,6.159438084,9.16346189,17.27351014,6
6,7,6.55982235,11.20361658,20.12681224,7
7,8,6.976767579,12.60778793,22.98011433,8
8,9,7.402388406,15.06705413,25.83341643,9
9,10,7.832382489,16.48490544,28.68671852,10
10,11,8.26455763,17.12811075,31.54002062,11
11,12,8.697818749,19.16907249,34.39332271,12
12,13,9.131621034,20.57327411,37.2466248,13
13,14,9.565693295,23.03254933,40.0999269,14
14,15,9.999900359,24.45040089,42.95322899,15
15,16,10.43417477,25.09360622,45.80653108,16
16,17,10.86848284,27.13456797,48.65983318,17
17,18,11.30280774,28.5387696,51.51313527,18
18,19,11.73714105,29.18141163,54.36643737,19
19,20,12.17147857,29.55246095,57.21973946,20


==> figures/pvst.csv <==
,round,P1,P2,P3,P4,P5,P6
0,1,0,0.2,0.4,0.6,0.8,1
1,2,0.880797078,0.900249511,0.916827304,0.93086158,0.942675824,0.952574127
2,3,0.799118984,0.802223479,0.804840556,0.807035524,0.808868676,0.810394279
3,4,0.633931164,0.634651301,0.635257906,0.635766341,0.636190733,0.636543764
4,5,0.502232776,0.502412807,0.502564454,0.502691559,0.502797654,0.502885909
5,6,0.423049514,0.423093456,0.423130471,0.423161497,0.423187395,0.423208938
6,7,0.381496662,0.381507031,0.381515765,0.381523086,0.381529197,0.38153428
7,8,0.360861179,0.360863571,0.360865585,0.360867274,0.360868683,0.360869856
8,9,0.350759749,0.350760294,0.350760753,0.350761137,0.350761458,0.350761725
9,10,0.345807022,0.345807145,0.345807249,0.345807336,0.345807409,0.345807469


==> figures/pvst_nocont.csv <==
,round,P1,P2,P3,P4,P5,P6
0,1,0.5,0.6,0.7,0.8,0.9,1
1,2,0.731058579,0.731058583,0.731147827,0.997527377,0.999983291,0.999983299
2,3,0.233281614,0.233281615,0.233297836,0.99984929,0.99984929,0.99984929
3,4,0.049266006,0.049266006,0.049266006,0.99912464,0.99912464,0.99912464
4,5,0.012517885,0.012517885,0.012517885,0.996431375,0.996431375,0.996431375
5,6,0.004092901,0.004092901,0.004092901,0.989073742,0.989073742,0.989073742
6,7,0.001666237,0.001666237,0.001666237,0.973518745,0.973518745,0.973518745
7,8,0.000811012,0.000811012,0.000811012,0.947028929,0.947028929,0.947028929
8,9,0.00045574,0.00045574,0.00045574,0.909443844,0.909443844,0.909443844
9,10,0.000287355,0.000287355,0.000287355,0.86357635,0.86357635,0.86357635

